BioBART: Pretraining and Evaluation of A Biomedical Generative Language Model

Pretrained language models have served as important backbones for natural language processing. Recently, in-domain pretraining has been shown to benefit various domain-specific downstream tasks. In the biomedical domain, natural language generation (NLG) tasks are of critical importance, while understudied. Approaching natural language understanding (NLU) tasks as NLG achieves satisfying performance in the general domain through constrained language generation or language prompting. We emphasize the lack of in-domain generative language models and the unsystematic generative downstream benchmarks in the biomedical domain, hindering the development of the research community. In this work, we introduce the generative language model BioBART that adapts BART to the biomedical domain. We collate various biomedical language generation tasks including dialogue, summarization, entity linking, and named entity recognition. BioBART pretrained on PubMed abstracts has enhanced performance compared to BART and set strong baselines on several tasks. Furthermore, we conduct ablation studies on the pretraining tasks for BioBART and find that sentence permutation has negative effects on downstream tasks.

==> ckpt.txt <==

1103:
/platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_ver1103/saved_models/biobart_pretrain/checkpoint_global_step_39156,epoch_index_541

1028:
/platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_ver1028/saved_models/biobart_pretrain/checkpoint_global_step_39111,epoch_index_541

0119:
/platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0119_newtknr/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552/

0124:
/platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0124_newtknr_continue/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552

0119 and 0124 train from new tokenizer: /home/yuanzheng/biobart/bpe_pubmed_gen/biobart

0128:
/platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0128_newtknr_merged/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552/

0128 train from new merged tokenizer: /home/yuanzheng/biobart/bpe_pubmed_gen/merge_v2


==> exp.txt <==
bartner:

CUDA_VISIBLE_DEVICES=4 python train.py --dataset_name genia --bart_name /platform_tech/yuanzheng/plm/bart-base --target_type word

CUDA_VISIBLE_DEVICES=4 python train.py --dataset_name genia --bart_name /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0119_newtknr/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552/ --target_type word


kebiolm: use env zheng
CUDA_VISIBLE_DEVICES=3 python gen_bart.py /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0119_newtknr/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552/ ../gen/biobart_base_512_cased_0119_newtknr.txt

CUDA_VISIBLE_DEVICES=6 nohup python gen_bart.py /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0128_newtknr_merged/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552/ ../gen/biobart_base_512_cased_0128_newtknr_merged.txt &


meqsum:
sh run.sh /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0124_newtknr_continue/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552 0124

sh run.sh /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0119_newtknr/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552/ 0119

sh run.sh /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_ver1028/saved_models/biobart_pretrain/checkpoint_global_step_39111,epoch_index_541 1028

sh run.sh /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_ver1103/saved_models/biobart_pretrain/checkpoint_global_step_39156,epoch_index_541 1103

sh run.sh /platform_tech/yuanzheng/biobart_ckps/biobart_base_512_cased_0128_newtknr_merged/saved_models/biobart_pretrain/checkpoint_global_step_40000,epoch_index_552 0128


covid:
CUDA_VISIBLE_DEVICES=2 python bart_finetune.py --n_epoches 2
